On the Duality of Task and Actor Programming Models

Programming models for distributed and heterogeneous machines are rapidly growing in popularity to meet the demands of modern workloads. Task and actor models are common choices that offer different trade-offs between development productivity and achieved performance. Task-based models offer better productivity and composition of software, whereas actor-based models routinely deliver better peak performance due to lower overheads. While task-based and actor-based models appear to be different superficially, we demonstrate these programming models are duals of each other. Importantly, we show that this duality extends beyond functionality to performance, and elucidate techniques that let task-based systems deliver performance competitive with actor-based systems without compromising productivity. We apply these techniques to both Realm, an explicitly parallel task-based runtime, as well as Legion, an implicitly parallel task-based runtime. We show these techniques reduce Realm's overheads by between 1.7-5.3x, coming within a factor of two of the overheads imposed by heavily optimized actor-based systems like Charm++ and MPI. We further show that our techniques enable between 1.3-5.0x improved strong scaling of unmodified Legion applications.

==> metg_values.txt <==
Numbers are in milliseconds.

1 Node numbers:

rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 1 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/legion_ngraphs_1_type_stencil_1d_nodes_1.log
[(np.float64(0.172858814176107),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 1 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/legion_ngraphs_4_type_stencil_1d_nodes_1.log
[(np.float64(0.11901617),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 1 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/realm_ngraphs_1_type_stencil_1d_nodes_1.log
[(np.float64(0.08328958163712169),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 1 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/realm_ngraphs_4_type_stencil_1d_nodes_1.log
[(np.float64(0.014031225260628605),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 1 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/legionsubgraph_ngraphs_1_type_stencil_1d_nodes_1.log
[(np.float64(0.039482520875540134),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 1 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/legionsubgraph_ngraphs_4_type_stencil_1d_nodes_1.log
[(np.float64(0.025705811025849363),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 1 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/realmsubgraph_ngraphs_1_type_stencil_1d_nodes_1.log
[(np.float64(0.031093498450540796),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 1 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/realmsubgraph_ngraphs_4_type_stencil_1d_nodes_1.log
[(np.float64(0.007917206242061466),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 1 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/charm++_ngraphs_1_type_stencil_1d_nodes_1.log
[(np.float64(0.02709378441354892),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 1 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/charm++_ngraphs_4_type_stencil_1d_nodes_1.log
[(np.float64(0.006184062410225596),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 1 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/mpi_ngraphs_1_type_stencil_1d_nodes_1.log
[(np.float64(0.022065494107141606),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 1 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/mpiipc_ngraphs_4_type_stencil_1d_nodes_1.log
[(np.float64(0.005173327912585507),)]

rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 1 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/rayactor_ngraphs_1_type_stencil_1d_nodes_1.log
[(np.float64(1.8027262508601547),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 1 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/raygraph_ngraphs_1_type_stencil_1d_nodes_1.log
[(np.float64(0.570447879209874),)]

4 node numbers:

rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 4 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/legion_ngraphs_1_type_stencil_1d_nodes_4.log
[(np.float64(0.41899295999999997),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 4 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/legion_ngraphs_4_type_stencil_1d_nodes_4.log
[(np.float64(0.20550106999999998),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 4 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/realm_ngraphs_1_type_stencil_1d_nodes_4.log
[(np.float64(0.1916419874794549),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 4 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/realm_ngraphs_4_type_stencil_1d_nodes_4.log
[(np.float64(0.04696126782913647),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 4 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/legionsubgraph_ngraphs_1_type_stencil_1d_nodes_4.log
[(np.float64(0.12573468520445893),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 4 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/legionsubgraph_ngraphs_4_type_stencil_1d_nodes_4.log
[(np.float64(0.028929522082168948),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 4 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/realmsubgraph_ngraphs_1_type_stencil_1d_nodes_4.log
[(np.float64(0.05467801288742029),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 4 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/realmsubgraph_ngraphs_4_type_stencil_1d_nodes_4.log
[(np.float64(0.008805994808064453),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 4 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/mpi_ngraphs_1_type_stencil_1d_nodes_4.log
[(np.float64(0.027630667141873212),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 4 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/mpi_ngraphs_4_type_stencil_1d_nodes_4.log
[(np.float64(0.012227873496535844),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 4 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/charm++_ngraphs_1_type_stencil_1d_nodes_4.log
[(np.float64(0.02935536639355315),)]
rohany@login-eos01:~/subgraph-eos-scripts$ ../task-bench/scripts/chart_metg.py -g 1 -n 4 -c 8 -s temp.txt --peak-compute-bandwidth 2.72e+14 taskbench-results/metg_gpu/charm++_ngraphs_4_type_stencil_1d_nodes_4.log
[(np.float64(0.006174500659865169),)]



Data collection:
LEGION METGs: 0.172858814176107,0.11901617,0.41899295999999997,0.20550106999999998
Realm METGs: 0.08328958163712169,0.014031225260628605,0.1916419874794549,0.04696126782913647
Legion Graph METGs: 0.039482520875540134,0.025705811025849363,0.12573468520445893,0.028929522082168948
Realm Graph METGs: 0.031093498450540796,0.007917206242061466,0.05467801288742029,0.008805994808064453
MPI METGs: 0.022065494107141606,0.005173327912585507,0.027630667141873212,0.012227873496535844
Charm++ METGs: 0.02709378441354892,0.006184062410225596,0.02935536639355315,0.006174500659865169
Ray Actor METGs: 1.8027262508601547
Ray Graph: 0.570447879209874

Legion overhead reduction: [4.37810986590765, 4.629932503600808, 3.3323578081789416, 7.103507255194616]

Realm overhead reduction: 1.77 to 5.33x
Difference from MPI and Charm++: [0.7096497726764429, 0.6534284638312626, 0.5053341495559391, 0.7011701453889815] (and inverse)
